The Pan-STARRS1 Database and Data Products

This paper describes the organization of the database and the catalog data products from the Pan-STARRS1 $3\pi$ Steradian Survey. The catalog data products are available in the form of an SQL-based relational database from MAST, the Mikulski Archive for Space Telescopes at STScI. The database is described in detail, including the construction of the database, the provenance of the data, the schema, and how the database tables are related. Examples of queries for a range of science goals are included. The catalog data products are available in the form of an SQL-based relational database from MAST, the Mikulski Archive for Space Telescopes at STScI.

==> figureinstructions.txt <==
convert (file) (file).eps

